Proteome-wide prediction of mode of inheritance and molecular mechanism underlying genetic diseases using structural interactomics

Genetic diseases can be classified according to their modes of inheritance and their underlying molecular mechanisms. Autosomal dominant disorders often result from DNA variants that cause loss-of-function, gain-of-function, or dominant-negative effects, while autosomal recessive diseases are primarily linked to loss-of-function variants. In this study, we introduce a graph-of-graphs approach that leverages protein-protein interaction networks and high-resolution protein structures to predict the mode of inheritance of diseases caused by variants in autosomal genes, and to classify dominant-associated proteins based on their functional effect. Our approach integrates graph neural networks, structural interactomics and topological network features to provide proteome-wide predictions, thus offering a scalable method for understanding genetic disease mechanisms.

==> changelog.txt <==
CHANGELOG

10/25/2024: v.1.10. Updates to reflect journals switching from 
"experimental procedures" to "methods."

8/21/24: v.1.9. In author contributions, changed "en dash with spaces on either side" to em dash (correct); moved RESOURCE AVAILABILITY section to its new location; deployed Andrew Hufton's fixes for data and conference proceeding references.

7/19/24: Added package { orcidlink }, updated reference examples and adjusted some formatting



